AstroSat Observations of the Dipping Low Mass X-ray Binary XB 1254-690

XB 1254-690 is a neutron star low-mass X-ray binary with an orbital period of 3.88 hrs, and it exhibits energy-dependent intensity dips, thermonuclear bursts, and flares. We present the results of an analysis of a long observation of this source using the AstroSat satellite. The X-ray light curve gradually changed from a high-intensity flaring state to a low-intensity one with a few dips. The hardness intensity diagram showed that the source is in a high-intensity banana state with a gradually changing flux. Based on this, we divide the observation into four flux levels for a flux-resolved spectral study. The X-ray spectra can be explained by a model consisting of absorption, thermal emission from the disc and non-thermal emission from the corona. From our studies, we detect a correlation between the temperature of the thermal component and the flux and we examine the implications of our results for the accretion disc geometry of this source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> export-mnras.txt <==
\bibitem[\protect\citeauthoryear{Gambino et al.}{2017}]{2017RAA....17..108G} Gambino A.~F., Iaria R., Di Salvo T., Matranga M., Burderi L., Pintore F., Riggio A., et al., 2017, RAA, 17, 108. doi:10.1088/1674-4527/17/10/108
\bibitem[\protect\citeauthoryear{Cornelisse et al.}{2013}]{2013MNRAS.436..910C} Cornelisse R., Kotze M.~M., Casares J., Charles P.~A., Hakala P.~J., 2013, MNRAS, 436, 910. doi:10.1093/mnras/stt1654
\bibitem[\protect\citeauthoryear{Mukherjee \& Bhattacharyya}{2011}]{2011MNRAS.411.2717M} Mukherjee A., Bhattacharyya S., 2011, MNRAS, 411, 2717. doi:10.1111/j.1365-2966.2010.17872.x
\bibitem[\protect\citeauthoryear{D{\'\i}az Trigo et al.}{2009}]{2009A&A...493..145D} D{\'\i}az Trigo M., Parmar A.~N., Boirin L., Motch C., Talavera A., Balman S., 2009, A&A, 493, 145. doi:10.1051/0004-6361:200810154
\bibitem[\protect\citeauthoryear{Bhattacharyya}{2007}]{2007MNRAS.377..198B} Bhattacharyya S., 2007, MNRAS, 377, 198. doi:10.1111/j.1365-2966.2007.11587.x
\bibitem[\protect\citeauthoryear{Iaria et al.}{2007}]{2007A&A...464..291I} Iaria R., di Salvo T., Lavagetto G., D'A{\'\i} A., Robba N.~R., 2007, A&A, 464, 291. doi:10.1051/0004-6361:20065644
\bibitem[\protect\citeauthoryear{Smale, Church, \& Ba{\l}uci{\'n}ska-Church}{2002}]{2002ApJ...581.1286S} Smale A.~P., Church M.~J., Ba{\l}uci{\'n}ska-Church M., 2002, ApJ, 581, 1286. doi:10.1086/344339
\bibitem[\protect\citeauthoryear{Baluci{\'n}ska-Church et al.}{2001}]{2001A&A...378..847B} Baluci{\'n}ska-Church M., Barnard R., Church M.~J., Smale A.~P., 2001, A&A, 378, 847. doi:10.1051/0004-6361:20011157
\bibitem[\protect\citeauthoryear{Smale, Church, \& Ba{\l}uci{\'n}ska-Church}{2001}]{2001ApJ...550..962S} Smale A.~P., Church M.~J., Ba{\l}uci{\'n}ska-Church M., 2001, ApJ, 550, 962. doi:10.1086/319800
\bibitem[\protect\citeauthoryear{Iaria et al.}{2001}]{2001ApJ...548..883I} Iaria R., Di Salvo T., Burderi L., Robba N.~R., 2001, ApJ, 548, 883. doi:10.1086/319010
\bibitem[\protect\citeauthoryear{Motch et al.}{1987}]{1987ApJ...313..792M} Motch C., Pedersen H., Beuermann K., Pakull M.~W., Courvoisier T.~J.-L., 1987, ApJ, 313, 792. doi:10.1086/165017
\bibitem[\protect\citeauthoryear{Courvoisier et al.}{1986}]{1986ApJ...309..265C} Courvoisier T.~J.-L., Parmar A.~N., Peacock A., Pakull M., 1986, ApJ, 309, 265. doi:10.1086/164598


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
